Star formation in disk galaxies and its relation with spiral structure in numerical simulations

The spiral structure of a spiral galaxy can be seen through different observational tracers such as the dust in the interstellar medium, the free electrons in ionized regions, the molecular gas, or the atomic hydrogen in H{\alpha} regions. In this work, we use an N-body simulation with Magnetohydrodynamics (MHD) to investigate the spiral pattern and the star formation activity in the gas component of a disk galaxy. Some of the questions that we tackle include: how are galaxies observed through the different properties of the gas? Does the spiral structure of the galaxy change when we trace it with the different properties of the gas? Do the spiral arms in the simulation change its shape and width depending on what property we are "looking" through? Can we somehow model the shape of the arms to measure their width consistently? Does this model apply to all the properties? To answer these questions, we developed a method for the identification and extraction of the spiral structure in a disk galaxy. Using the results of this procedure, we further investigate the features of the spiral pattern through the different properties of the gas, with special attention to the star formation activity and how it behaves along and across the spiral structure.

==> Quotes.txt <==
 "The evolution of a single object can be understood only if its temporal and spatial boundary conditions and the external forces acting on it are known. These are defined by the evolution of the larger system of which the object forms a part. So every single problem is likely to lead us back into the problem of the history of the universe". Weizsacker 1951 p.165


==> content.txt <==
2  Theoretical Framework
    2.1  Morphology and Structure of Disk Galaxies
        2.1.1  Spiral Galaxies: a three-component system
        2.1.2  Hubble classification
    
    
    2.2  Mass distributions and theory of potentials
        2.2.1 General aspects of potential theory
        2.2.2 Potential of axisymmetric disks
        2.2.2 General potentials for flattened systems
        2.2.3 Orbits in axisymetric potentials 

    
    2.3  Spiral structure
        2.3.1 Fundamentals
        2.3.2 Density wave theory
        2.3.3 Excitation of spiral structure
        2.3.4 Origin of the spiral structure
